Where do High-Velocity Dark Matter Particles come from in the Milky Way?

High-velocity particles ( $v>v_\mathrm{esc}$) in the Milky Way are rare but nonetheless important to characterize due to their impact on dark matter (DM) direct detection experiments. We select halos similar in mass to the Milky Way in a large-volume dark matter simulation and measure the incidence of high-velocity particles, finding that an average fraction $\sim 1.3\times 10^{-5}$ of the DM particles have $\Delta v > 600$ km/s within 5-11 kpc of the halo centers. However, some systems have dramatically higher fractions. Milky Way-like systems with high-speed satellites can have high-velocity DM fractions of order $\sim 100\times$ higher than average. The environment also affects high-velocity DM fractions; massive nearby halos ( $>10^{13} M_{\odot}$) can boost high-velocity DM density by $\sim 10\times$, although there is little effect for nearby Andromeda-like systems. We confirm previous predictions from zoom-in simulations that the high-velocity particles in the Milky Way with heliocentric speeds $>700$ km/s primarily originate from the Large Magellanic Cloud, and provide a table of expected high-velocity DM densities at different heliocentric velocity thresholds.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
